Learning Performance Graphs from Demonstrations via Task-Based Evaluations

In the learning from demonstration (LfD) paradigm, understanding and evaluating the demonstrated behaviors plays a critical role in extracting control policies for robots. Without this knowledge, a robot may infer incorrect reward functions that lead to undesirable or unsafe control policies. Recent work has proposed an LfD framework where a user provides a set of formal task specifications to guide LfD, to address the challenge of reward shaping. However, in this framework, specifications are manually ordered in a performance graph (a partial order that specifies relative importance between the specifications). The main contribution of this paper is an algorithm to learn the performance graph directly from the user-provided demonstrations, and show that the reward functions generated using the learned performance graph generate similar policies to those from manually specified performance graphs. We perform a user study that shows that priorities specified by users on behaviors in a simulated highway driving domain match the automatically inferred performance graph. This establishes that we can accurately evaluate user demonstrations with respect to task specifications without expert criteria.

==> figs/mir100/peglearn.tikz <==
\begin{tikzpicture}[mypic]
		%Nodes
		\node[roundnode](phi1){$\varphi_s$};
		\node[roundnode](phi2)[right=of phi1]{$\varphi_v$};
		\node[roundnode](phi3)[right=of phi2]{$\varphi_w$};
%		\node[roundnode](phi4)[below=of phi1]{$\varphi_g$};
		\coordinate (Middle1) at ($(phi1)!0.5!(phi2)$);
		\coordinate (Middle2) at ($(phi2)!0.5!(phi3)$);
		\node[roundnode](phi4)[below=of Middle1]{$\varphi_g$};
%		\node[roundnode](phi5)[below=of phi2]{$\varphi_t$};
		\node[roundnode](phi5)[below=of Middle2]{$\varphi_t$};
		
		%Lines

		% From safe to goal
		\draw[->] (phi1.south) -- (phi4.north);
		
		% From v to time, goal, safety
		\draw[->] (phi2.south) -- (phi5.north);
		\draw[->] (phi2.south) -- (phi4.north);
		\draw[->] (phi2.west) -- (phi1.east);
				
		% From w to time, goal, safety
		\draw[->] (phi3.south) -- (phi5.north);
		\draw[->] (phi3.south) -- (phi4.north);
		\draw[->] (phi3) to [out=north, in=north, looseness=0.3] node[midway, above, sloped] {} (phi1);
		
		% From time to goal
		\draw[->] (phi5.west) -- (phi4.east);
		
\end{tikzpicture}
